First scientific VLBI observations using New Zealand 30 metre radio telescope WARK30M

We report the results of a successful 24 hour 6.7 GHz VLBI experiment using the 30 meter radio telescope WARK30M near Warkworth, New Zealand, recently converted from a radio telecommunications antenna, and two radio telescopes located in Australia: Hobart 26-m and Ceduna 30-m. The geocentric position of WARK30M is determined with a 100 mm uncertainty for the vertical component and 10 mm for the horizontal components. We report correlated flux densities at 6.7 GHz of 175 radio sources associated with Fermi gamma-ray sources. A parsec scale emission from the radio source 1031-837 is detected, and its association with the gamma-ray object 2FGL J1032.9-8401 is established with a high likelihood ratio. We conclude that the new Pacific area radio telescope WARK30M is ready to operate for scientific projects.

==> datafile1.txt <==
Title:   First scientific VLBI observations using New Zealand 30 metre radio telescope WARK30M
Authors: Leonid Petrov, T. Natusch, S. Weston, J. McCallum, S. Ellingsen, S. Gulyaev
Table:   Catalog of correlated flux densities of 176 sources at  6.7 GHz
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label    Explanations
--------------------------------------------------------------------------------
   1-10 A10    ---    IAU      IAU source J2000 name
  12-19 A8     ---    IVS      IVS source name
  21-21 A1     ---    Flag     Flag: used as a calibrator or not (1)
  23-24 I2     ---    #Obs     Number of observations
  26-29 F4.2    Jy    Flux     Median correlated flux density at 6.7 GHz
 102-107 F6.3   Jy    eFlux    Uncertainty of the correlated flux density
--------------------------------------------------------------------------------
Note (1):
          m     = A source was used as amplitde calibrator
          blank = A source was not used as amplitde calibrator
--------------------------------------------------------------------------------
J0004-4736 0002-478 C  6 0.38 0.03
J0012-3954 0010-401    3 0.36 0.03
J0019+2021 0017+200 C  3 1.03 0.04
J0038-2459 0035-252    3 0.71 0.03
J0049-5738 0047-579    3 0.68 0.03
J0050-0929 0048-097 C  3 0.36 0.03
J0058-0539 0055-059 C  3 0.35 0.02
J0058-5659 0056-572    3 0.44 0.03
J0108+0135 0106+013    3 2.11 0.08
J0112+2244 0109+224 C  6 0.34 0.03
J0113-3551 0110-361    3 0.34 0.03
J0132-1654 0130-171    3 1.21 0.04
J0134-3843 0132-389    3 0.48 0.03
J0137-2430 0135-247    3 0.42 0.02
J0141-0928 0138-097    3 0.66 0.03
J0204+1514 0202+149    3 0.93 0.04
J0204-1701 0202-172    3 1.82 0.06
J0210-5101 0208-512 C  6 1.84 0.06
J0236-2953 0234-301    3 0.29 0.03
J0238+1636 0235+164 C  4 0.95 0.04
J0253-5441 0252-549    3 1.62 0.06
J0259-0019 0256-005 C  6 0.90 0.04
J0303-6211 0302-623    3 0.92 0.03
J0309-6058 0308-611 C  3 1.48 0.05
J0312+0133 0310+013    3 0.44 0.03
J0325+2224 0322+222 C  9 0.64 0.03
J0334-3725 0332-375    3 0.47 0.03
J0334-4008 0332-403    3 1.23 0.05
J0343+3622 0340+362    3 0.34 0.03
J0348-1610 0346-163    3 0.34 0.03
J0348-2749 0346-279 C  4 0.45 0.02
J0355-6645 0355-669    6 0.25 0.03
J0405-1308 0403-132    3 1.15 0.04
J0406-3826 0405-385    7 0.59 0.03
J0407+0742 0404+075    3 0.39 0.02
J0416-1851 0414-189    3 0.37 0.03
J0424+0036 0422+004 C  3 0.25 0.02
J0439-4522 0437-454 C  3 1.39 0.05
J0450-8101 0454-810   16 1.01 0.04
J0453-2807 0451-282 C  3 1.43 0.05
J0457-2324 0454-234 C  3 3.12 0.10
J0501-0159 0458-020 C  3 1.50 0.05
J0516-6207 0516-621    3 0.47 0.03
J0529-7245 0530-727    3 0.73 0.03
J0539+1433 0536+145    3 0.37 0.02
J0539-2839 0537-286    3 2.16 0.07
J0540-5418 0539-543    3 0.58 0.03
J0607-0834 0605-085    3 3.10 0.10
J0627-3529 0625-354    3 0.30 0.02
J0635-7516 0637-752 C 15 1.88 0.06
J0644-6712 0644-671    3 0.51 0.03
J0650-1637 0648-165    3 1.75 0.06
J0700+1709 0657+172 C  4 1.24 0.05
J0701-4634 0700-465    3 0.28 0.03
J0725+1425 0722+145    3 0.82 0.04
J0725-0054 0723-008    3 5.28 0.18
J0739+0137 0736+017    3 0.99 0.04
J0743-6726 0743-673    3 0.80 0.04
J0747-3310 0745-330    3 1.04 0.04
J0750+1231 0748+126    6 1.46 0.05
J0808-0751 0805-077 C  6 1.02 0.04
J0816-2421 0814-241    3 0.55 0.04
J0826-2230 0823-223    3 0.97 0.04
J0830+2410 0827+243    4 0.43 0.03
J0836-2016 0834-201    3 0.60 0.04
J0840+1312 0838+133    3 0.84 0.04
J0845-5458 0843-547    3 0.41 0.02
J0856-1105 0854-108    3 0.90 0.04
J0904-5735 0903-573    3 0.22 0.02
J0909+0121 0906+015 C  3 1.22 0.05
J0922-3959 0920-397 C  6 1.03 0.04
J0927-2034 0925-203    3 1.13 0.04
J0946+1017 0943+105    3 0.20 0.02
J1006-2159 1004-217    3 0.15 0.02
J1007-3333 1005-333    3 0.14 0.02
J1008+0621 1005+066    3 0.28 0.02
J1018+0530 1015+057 C  3 0.34 0.03
J1023-6646 1022-665    3 0.62 0.03
J1030-8403 1031-837    4 0.05 0.01
J1037-2934 1034-293    3 0.52 0.03
J1043+2408 1040+244    3 0.49 0.03
J1047-6217 1045-620    3 1.75 0.06
J1058+0133 1055+018 C  3 2.62 0.09
J1058-8003 1057-797    5 1.19 0.04
J1103-5357 1101-536    3 0.44 0.03
J1121-0553 1118-056    3 0.29 0.02
J1130-1449 1127-145    3 1.50 0.05
J1136-6827 1133-681    3 0.71 0.03
J1147-0724 1145-071    3 1.08 0.04
J1147-3812 1144-379 C  3 2.13 0.07
J1150+2417 1147+245    3 0.43 0.03
J1159+2914 1156+295 C  3 1.11 0.04
J1224-8313 1221-829    3 0.64 0.04
J1239-6845 1236-684    3 0.20 0.03
J1246-2547 1244-255 C  3 0.39 0.02
J1303-5540 1300-554    3 0.26 0.02
J1309+1154 1307+121    3 0.29 0.02
J1321+2216 1318+225    3 0.28 0.02
J1332-0509 1329-049    3 0.79 0.03
J1344-1723 1341-171    3 0.43 0.02
J1359+0159 1356+022    3 0.29 0.02
J1419-0838 1416-084    3 0.53 0.02
J1424-6807 1420-679    3 1.58 0.06
J1427-4206 1424-418    3 5.13 0.18
J1443+2501 1441+252    3 0.26 0.02
J1452-6502 1448-648    5 0.23 0.03
J1457-3539 1454-354 C  3 0.84 0.03
J1504+1029 1502+106    3 0.81 0.03
J1508-4953 1505-496    3 0.92 0.04
J1513-1012 1511-100    3 0.74 0.03
J1514-3617 1511-360    3 0.60 0.03
J1514-4748 1511-476    3 0.56 0.03
J1522+3144 1520+319    3 0.34 0.03
J1550+0527 1548+056 C  3 2.09 0.07
J1556-7914 1549-790    4 0.53 0.02
J1600-5811 1556-580    3 0.31 0.03
J1603+1105 1601+112    3 0.33 0.02
J1608+1029 1606+106    3 0.49 0.02
J1617-5848 1613-586    3 1.45 0.06
J1617-7717 1610-771    6 0.63 0.03
J1624-6809 1619-680    6 0.90 0.04
J1628-6152 1624-617    3 0.74 0.03
J1642-0621 1639-062    3 0.86 0.04
J1659+2629 1657+265    3 0.14 0.02
J1719+1745 1717+178    3 0.62 0.03
J1723-6500 1718-649    6 1.43 0.05
J1745-0753 1742-078    3 1.11 0.04
J1802-3940 1759-396 C  3 0.84 0.03
J1803+0341 1801+036    3 0.26 0.02
J1848+3219 1846+322 C  3 0.69 0.03
J1911-2006 1908-201 C  3 1.45 0.05
J1912-8010 1903-802    7 0.55 0.03
J1923-2104 1920-211 C  3 0.54 0.03
J1924-2914 1921-293    3 0.77 0.08
J1932-4536 1929-457    6 0.32 0.02
J1937-3958 1933-400 C  3 0.33 0.03
J1940-6907 1935-692    6 0.44 0.03
J1941-6211 1936-623    3 0.32 0.03
J1954-1123 1951-115    3 0.30 0.03
J1955+1358 1952+138    3 0.31 0.02
J1957-3845 1954-388    3 1.97 0.07
J2000-1748 1958-179    3 2.24 0.08
J2023+3153 2021+317    3 0.65 0.03
J2031+1219 2029+121    3 0.89 0.04
J2116-8053 2109-811    3 1.09 0.05
J2121-6111 2117-614    3 0.26 0.02
J2126-4605 2123-463 C  3 0.35 0.02
J2134-0153 2131-021    3 1.60 0.06
J2147-7536 2142-758    3 1.54 0.05
J2151-2742 2148-279    3 0.52 0.03
J2151-3027 2149-306    3 1.40 0.05
J2158-1501 2155-152    3 2.84 0.10
J2203+1725 2201+171    3 0.37 0.02
J2203+3145 2201+315    3 2.24 0.08
J2206-0031 2204-007    3 0.21 0.02
J2207-5346 2204-540    3 1.04 0.04
J2229-0832 2227-088    3 1.44 0.05
J2230-4416 2227-445    3 0.31 0.02
J2239-5701 2236-572    3 0.89 0.04
J2250-2806 2247-283    3 0.63 0.03
J2256-2011 2254-204    3 0.36 0.02
J2258-2758 2255-282    3 2.14 0.07
J2303-6807 2300-683    3 0.76 0.03
J2321+2732 2319+272    3 0.60 0.03
J2321+3204 2319+317    3 0.85 0.04
J2323-0317 2320-035    3 0.58 0.03
J2327+0940 2325+093 C  3 0.62 0.03
J2328-4035 2325-408    3 0.39 0.03
J2330+1100 2328+107    3 0.75 0.03
J2330-3724 2327-376    3 0.55 0.03
J2337-0230 2335-027    3 0.55 0.03
J2345-1555 2342-161    3 0.89 0.04
J2356-6820 2353-686    3 1.25 0.05
J2357-5311 2355-534    3 2.05 0.07
J2358-1020 2355-106    3 0.79 0.03

